AB-PIELMs: Adaptive-Basis Physics-Informed Extreme Learning Machines for Residual-Driven Domain Decomposition

Physics-informed neural solvers often struggle with multiscale behavior and sharp gradients due to the use of global approximation spaces and nonconvex training. We introduce AB-PIELM, an adaptive-basis physics-informed extreme learning machine that combines domain decomposition with joint optimisation of spatial and spectral hyperparameters while retaining deterministic normal-equation training. The method adapts both the number and placement of subdomains and the locality of radial basis functions, enabling problem-dependent allocation of representational capacity without modifying the underlying solver. Experiments on oscillatory function approximation and singularly perturbed advection-diffusion equations demonstrate accurate solutions across a wide range of stiffness regimes while using substantially fewer neurons than existing neural and PIELM-based approaches. The learned hyperparameters are interpretable, concentrating resolution near sharp gradients. The framework also supports inverse problems, successfully recovering diffusion coefficients from sparse noisy observations using Bayesian optimisation. These results indicate that adaptive-basis PIELM formulations provide an efficient and stable alternative to gradient-trained neural PDE solvers and naturally extend to broader classes of differential equations.

==> temp.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2020-02-02> patch level 2
L3 programming layer <2020-02-14>
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(./iclr2026_conference.sty
(/usr/share/texlive/texmf-dist/tex/latex/eso-pic/eso-pic.sty
(/usr/share/texlive/texmf-dist/tex/generic/atbegshi/atbegshi.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(./fancyhdr.sty) (./natbib.sty))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty) (./math_commands.tex
 (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/bm.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty)
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/placeins/placeins.sty) (./main.aux)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/grfext/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
Underfull \hbox (badness 3128) in paragraph at lines 87--87
\OT1/ptm/m/sc/17.28 Ex-treme Learn-ing Ma-chines for Residual-
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd)
Underfull \hbox (badness 10000) in paragraph at lines 87--87
[][]

Underfull \hbox (badness 10000) in paragraph at lines 87--87
[]

Package natbib Warning: Citation `raissi_physics-informed_2019' on page 1 undef
ined on input line 97.


Package natbib Warning: Citation `karniadakis_physics-informed_2021' on page 1 
undefined on input line 99.


Package natbib Warning: Citation `wang_understanding_2021' on page 1 undefined 
on input line 103.


Package natbib Warning: Citation `krishnapriyan_characterizing_2021' on page 1 
undefined on input line 103.


Package natbib Warning: Citation `wang_when_2022' on page 1 undefined on input 
line 103.


Package natbib Warning: Citation `rahaman_spectral_2019' on page 1 undefined on
 input line 105.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]

Package natbib Warning: Citation `jagtap_conservative_2020' on page 2 undefined
 on input line 110.


Package natbib Warning: Citation `d_jagtap_extended_2020' on page 2 undefined o
n input line 110.


Package natbib Warning: Citation `shukla_parallel_2021' on page 2 undefined on 
input line 110.


Package natbib Warning: Citation `klawonn_machine_2024' on page 2 undefined on 
input line 110.


Package natbib Warning: Citation `tancik_fourier_2020' on page 2 undefined on i
nput line 111.


Package natbib Warning: Citation `botvinick-greenhouse_ab-pinns_2025' on page 2
 undefined on input line 112.


Package natbib Warning: Citation `huang_extreme_2006' on page 2 undefined on in
put line 114.


Package natbib Warning: Citation `dwivedi_normal_2022' on page 2 undefined on i
nput line 116.


Package natbib Warning: Citation `anderson_elm-fbpinn_2024' on page 2 undefined
 on input line 116.


Package natbib Warning: Citation `dwivedi_gated_2025' on page 2 undefined on in
put line 116.

(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ts1ptm.fd)

Package natbib Warning: Citation `dwivedi_normal_2022' on page 2 undefined on i
nput line 161.


Package hyperref Warning: Difference (2) between bookmark levels is greater 
(hyperref)                than one, level fixed on input line 163.

[2] [3] [4]

Package natbib Warning: Citation `taylor_optimizing_2022' on page 5 undefined o
n input line 363.


Package natbib Warning: Citation `de_florio_physics-informed_2024' on page 5 un
defined on input line 364.

[5]

LaTeX Font Warning: Font shape `OT1/ptm/m/scit' undefined
(Font)              using `OT1/ptm/m/it' instead on input line 466.


Package natbib Warning: Citation `taylor_optimizing_2022' on page 6 undefined o
n input line 513.


LaTeX Warning: `h' float specifier changed to `ht'.


Package natbib Warning: Citation `de_florio_physics-informed_2024' on page 6 un
defined on input line 538.

[6 <./figures/sinc/Elbow_optimisation.png> <./figures/sinc/sinc_5domain.png> <.
/figures/sinc/sinc_5domain_error.png>]

LaTeX Warning: `h' float specifier changed to `ht'.


Package natbib Warning: Citation `de_florio_physics-informed_2024' on page 7 un
defined on input line 610.


Package natbib Warning: Citation `de_florio_physics-informed_2024' on page 7 un
defined on input line 610.


Package natbib Warning: Citation `de_florio_physics-informed_2024' on page 7 un
defined on input line 610.


Package natbib Warning: Citation `de_florio_physics-informed_2024' on page 7 un
defined on input line 610.


LaTeX Warning: `h' float specifier changed to `ht'.

[7 <./figures/AdvConv/nu_1e-3.png> <./figures/AdvConv/nu_1e-4.png> <./figures/A
dvConv/nu_1e-5.png>]

LaTeX Warning: `h' float specifier changed to `ht'.


LaTeX Warning: `h' float specifier changed to `ht'.

[8 <./figures/AdvConv/error_nu_1e-3.png> <./figures/AdvConv/error_nu_1e-4.png> 
<./figures/AdvConv/error_nu_1e-5.png>]
No file main.bbl.

Package natbib Warning: There were undefined citations.

[9] (./main.aux) )
(see the transcript file for additional information){/usr/share/texlive/texmf-d
ist/fonts/enc/dvips/base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/
cm/cmmi5.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi
7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb><
/usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/sha
re/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/tex
live/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/share/texlive/te
xmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/urw/courier/ucrr8a.pfb></usr/share/texlive/texmf-dist/fonts
/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/time
s/utmr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (9 pages, 1478374 bytes).
Transcript written on main.log.

